Keck spectroscopy of z=1-3 ULIRGs from the Spitzer SWIRE survey

(Abridged) High-redshift ultra luminous infrared galaxies contribute the bulk of the cosmic IR background and are the best candidates for very massive galaxies in formation at z>1.5. We present Keck/LRIS optical spectroscopy of 35 z>1.4 luminous IR galaxies in the Spitzer Wide-area Infra-Red Extragalactic survey (SWIRE) northern fields (Lockman Hole, ELAIS-N1, ELAIS-N2). The primary targets belong to the ``IR-peak'' class of galaxies, having the 1.6 micron (restframe) stellar feature detected in the IRAC Spitzer channels.The spectral energy distributions of the main targets are thoroughly analyzed, by means of spectro-photometric synthesis and multi-component fits (stars + starburst dust + AGN torus). The IR-peak selection technique is confirmed to successfully select objects above z=1.4, though some of the observed sources lie at lower redshift than expected. Among the 16 galaxies with spectroscopic redshift, 62% host an AGN component, two thirds being type-1 and one third type-2 objects. The selection, limited to r'<24.5, is likely biased to optically-bright AGNs. The SEDs of non-AGN IR-peakers resemble those of starbursts (SFR=20-500 Msun/yr) hosted in massive (M>1e11 Msun) galaxies. The presence of an AGN component provides a plausible explanation for the spectroscopic/photometric redshift discrepancies, as the torus produces an apparent shift of the peak to longer wavelengths. These sources are analyzed in IRAC and optical-IR color spaces. In addition to the IR-peak galaxies, we present redshifts and spectral properties for 150 objects, out of a total of 301 sources on slits.

==> abstract.txt <==
Keck spectroscopy of $z=1-3$ ULIRGs from the Spitzer SWIRE 

Stefano Berta, Carol J. Lonsdale, B. Siana, D. Farrah, H.E. Smith, M. Polletta, A. Franceschini, J. Fritz, I. Perez-Fournon, M. Rowan-Robinson, D. Shupe, J. Surace

Accepted for publications on Astronomy and Astrophysics (acceprance date March 8th, 2007). 33 pages. The quality of some figures have been degraded.

(Abridged) High-redshift ultra luminous infrared galaxies contribute the bulk of the cosmic IR background and are the best candidates for very massive galaxies in formation at z>1.5.
We present Keck/LRIS optical spectroscopy of 35 z>1.4 luminous IR galaxies in the Spitzer Wide-area Infra-Red Extragalactic survey (SWIRE) northern fields (Lockman Hole, ELAIS-N1, ELAIS-N2). The primary targets belong to the ``IR-peak'' class of galaxies, having the 1.6 micron (restframe) stellar feature detected in the IRAC Spitzer channels.The spectral energy distributions of the main targets are thoroughly analyzed, by means of spectro-photometric synthesis and multi-component fits (stars + starburst dust + AGN torus). The IR-peak selection technique is confirmed to successfully select objects above z=1.4, though some of the observed sources lie at lower redshift than expected. Among the 16 galaxies with spectroscopic redshift, 62% host an AGN component, two thirds being type-1 and one third type-2 objects. The selection, limited to r'<24.5, is likely biased to optically-bright AGNs. The SEDs of non-AGN IR-peakers resemble those of starbursts (SFR=20-500 Msun/yr) hosted in massive (M>1e11 Msun) galaxies. The presence of an AGN component provides a plausible explanation for the spectroscopic/photometric redshift discrepancies, as the torus produces an apparent shift of the peak to longer wavelengths.
These sources are analyzed in IRAC and optical-IR color spaces. In addition to the IR-peak galaxies, we present redshifts and spectral properties for 150 objects, out of a total of 301 sources on slits.

